A White Dwarf Binary Candidate Discovered by LAMOST Using Dynamical Method

We present the discovery of a binary system containing a white dwarf candidate using data from the LAMOST. Our analysis of the radial velocity data allowed us to determine an orbital period of approximately 0.953 days and a mass function of 0.129 $M_\odot$. Through spectral energy distribution (SED) fitting, we obtained the stellar parameters of the visible star. By combining these results with the mass function, we established a relationship between the mass of the invisible star and the system's inclination angle, along with the Roche lobe radius. We find that the mass of the invisible star is below the Chandrasekhar limit when the inclination angle exceeds $35^\circ$. Given that systems with large variations in radial velocity typically have high inclination angles, we classify the invisible star as a white dwarf candidate. The Roche lobe radius exceeds the physical radius of the visible star, indicating that no mass transfer occurs, which results in a weak ellipsoidal modulation effect. Additionally, we obtained light curves from the TESS, ASAS-SN, and CRTS surveys. The light curves also exhibit a periodicity of approximately 0.95 days, with ellipsoidal modulation only in the 2019 TESS observations. Coupled with the strong $\rm H_{\alpha}$ emission line observed in the LAMOST MRS spectrum, we infer that the surface of the visible star contains significant hot spots. This obscures the system's inherently weak ellipsoidal modulation, resulting in a manifestation of rotational variables. Furthermore, an analysis of the dynamical characteristics of this system indicates that it has a high inclination angle ($>60$ degrees) and its orbital properties are consistent with those of typical thin disk stars, supporting the hypothesis that the invisible object is a white dwarf.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



